Diff-A-Riff: Musical Accompaniment Co-creation via Latent Diffusion Models

Recent advancements in deep generative models present new opportunities for music production but also pose challenges, such as high computational demands and limited audio quality. Moreover, current systems frequently rely solely on text input and typically focus on producing complete musical pieces, which is incompatible with existing workflows in music production. To address these issues, we introduce "Diff-A-Riff," a Latent Diffusion Model designed to generate high-quality instrumental accompaniments adaptable to any musical context. This model offers control through either audio references, text prompts, or both, and produces 48kHz pseudo-stereo audio while significantly reducing inference time and memory usage. We demonstrate the model's capabilities through objective metrics and subjective listening tests, with extensive examples available on the accompanying website: sonycslparis.github.io/diffariff-companion/

==> apa.txt <==
    X  default          text      no_clap
    10  0.12    0.0  0.0
    20  0.30    0.0  0.0
    30  0.30    0.0  0.0
    40  0.30    0.0  0.0
    50  0.29    0.0  0.0
    60  0.29    0.0  0.0
    70  0.31    0.0  0.0
    80  0.31    0.0  0.0
    90  0.30    0.0  0.0
    100 0.28    0.0  0.0


==> apaCyran.txt <==
    X  default  text no_clap
    10  0.55    0.0  0.0
    30  0.65    0.0  0.0
    50  0.64    0.0  0.0
    70  0.66    0.0  0.0
    90  0.65    0.0  0.0


==> default.txt <==
    X   default     no_mix      uncond         text      no_clap
    10  0.000150  0.0001569     0.0007673   0.0006245    0.0006588
    20  0.000058  0.0000664     0.0006711   0.0005195    0.0006018
    30  0.000057  0.00005416    0.0006424   0.0005121    0.0006129
    40  0.000046  0.00005753    0.0006955   0.0004972    0.0005616
    50  0.000047  0.00005755    0.0005954   0.0004938    0.0005429
    60  0.000049  0.00004993    0.0006118   0.000504     0.0005869
    70  0.000047  0.00004825    0.0006396   0.0005217    0.0005301
    80  0.000046  0.00004733    0.0006202   0.0004658    0.0005569
    90  0.000052  0.00004867    0.0006044   0.0005085    0.0005849
    100 0.000047  0.00005712    0.0006906   0.000526     0.000548


==> defaultCyran.txt <==
    X   default     no_mix      uncond         text      no_clap    text_only
    10  0.000150  0.0001569     0.0007673   0.0006245    0.0006588  0.0006296
    30  0.000057  0.00005416    0.0006424   0.0005121    0.0006129  0.0005055
    50  0.000047  0.00005755    0.0005954   0.0004938    0.0005429  0.0005038
    70  0.000047  0.00004825    0.0006396   0.0005217    0.0005301  0.0004984
    90  0.000052  0.00004867    0.0006044   0.0005085    0.0005849  0.0005068

